Definitions of a static SU(2) color triplet potential

We discuss possibilities and problems to non-perturbatively define and compute a static color triplet potential in SU(2) gauge theory. Numerical lattice results are presented and compared to analytical perturbative results.

==> FIG001.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{FIG001.pstex}%
\end{picture}%
\setlength{\unitlength}{1657sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16716,9882)(-32,-8161)
\put(1351,1199){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}gauge fixed gauge link}%
}}}}
\put(1351,974){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}configurations (case (A))}%
}}}}
\put(4951,1199){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}including the gauge fixing}%
}}}}
\put(4951,974){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}in the observable (case (A))}%
}}}}
\put(6526,-1006){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$=$}%
}}}}
\put(4726,1514){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{singlet, case (A)}}%
}}}}
\put(11701,1514){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{triplet, case (A)}}%
}}}}
\put(15301,1514){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{triplet, case (B)}}%
}}}}
\put(3151,-1006){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rightarrow$}%
}}}}
\put(8101,974){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}result is a Wilson loop}%
}}}}
\put(11701,974){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}result: $Q \bar{Q} Q^\textrm{adj}$ potential}%
}}}}
\put(15301,974){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}result: singlet potential}%
}}}}
\end{picture}%

